Hyperons in neutron star mergers

We discuss the effects induced by the potential presence of hyperons in hot and ultra-dense matter within the context of neutron star mergers. Specifically, we address their effect on the dominant post-merger frequency of the gravitational waves. By performing a simulation campaign with a large sample of hyperonic and nucleonic equations of state, we explicitly show that the unique thermal behavior of hyperonic equations of state results in a systematic shift of the dominant frequency with respect to the nucleonic reference level. The predicted shift has values of up to 150 Hz, and it could be detected with the newest generations of gravitational wave detectors. Thus this approach opens a new path for signaling the presence of hyperons in neutron star remnant matter.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

